Eliminating Oversaturation and Artifacts of High Guidance Scales in Diffusion Models

Classifier-free guidance (CFG) is crucial for improving both generation quality and alignment between the input condition and final output in diffusion models. While a high guidance scale is generally required to enhance these aspects, it also causes oversaturation and unrealistic artifacts. In this paper, we revisit the CFG update rule and introduce modifications to address this issue. We first decompose the update term in CFG into parallel and orthogonal components with respect to the conditional model prediction and observe that the parallel component primarily causes oversaturation, while the orthogonal component enhances image quality. Accordingly, we propose down-weighting the parallel component to achieve high-quality generations without oversaturation. Additionally, we draw a connection between CFG and gradient ascent and introduce a new rescaling and momentum method for the CFG update rule based on this insight. Our approach, termed adaptive projected guidance (APG), retains the quality-boosting advantages of CFG while enabling the use of higher guidance scales without oversaturation. APG is easy to implement and introduces practically no additional computational overhead to the sampling process. Through extensive experiments, we demonstrate that APG is compatible with various conditional diffusion models and samplers, leading to improved FID, recall, and saturation scores while maintaining precision comparable to CFG, making our method a superior plug-and-play alternative to standard classifier-free guidance.

==> data/edm_cfg.csv <==
CFG, FID, IS, Precision, Recall, Saturation, Contrast
1.0, 9.817827437789504, 154.49191284179688, 0.7735, 0.717, 0.33717307448387146, 0.22108593583106995
1.25, 5.713139322936399, 234.37791442871094, 0.8199, 0.694, 0.3461074233055115, 0.2230827510356903
1.50, 5.434865058638707, 300.79705810546875, 0.8406, 0.662, 0.35712191462516785, 0.2259785532951355
1.75, 6.269671076564578, 338.4412841796875, 0.8448, 0.62, 0.3693042993545532, 0.2295273095369339
2.0, 7.290893870664888, 360.13983154296875, 0.8506, 0.585, 0.38153475522994995, 0.23333220183849335
2.25, 8.177745703756045, 380.8533935546875, 0.8499, 0.568, 0.3934917449951172, 0.23761095106601715
2.5, 8.896194400835043, 395.270263671875, 0.8504, 0.559, 0.4053528308868408, 0.24192586541175842
2.75, 9.435447372826218, 398.67584228515625, 0.8507, 0.54, 0.415944904088974, 0.2463834583759308
3.0, 9.775221637158268, 403.4970703125, 0.8503, 0.518, 0.4260304570198059, 0.2504669427871704
3.25, 9.993548650799994, 405.8634033203125, 0.8447, 0.533, 0.4351831376552582, 0.2545810341835022
3.5, 10.192310551140906, 409.413818359375, 0.8435, 0.503, 0.4430845081806183, 0.25857141613960266
3.75, 10.39980858422848, 409.0557556152344, 0.8439, 0.508, 0.45100077986717224, 0.26221317052841187
4.0, 10.42048202485551, 406.4486999511719, 0.8452, 0.487, 0.458117812871933, 0.2657163143157959
5.0, 10.701199633346675, 394.37396240234375, 0.8388, 0.495, 0.47942841053009033, 0.2768762409687042

==> data/edm_ncg.csv <==
CFG, FID, IS, Precision, Recall, Saturation, Contrast
1.0, 9.817827437789504, 154.49191284179688, 0.7735, 0.717, 0.33717307448387146, 0.22108593583106995
1.25, 7.117285219280461, 197.87916564941406, 0.8001, 0.716, 0.3351900279521942, 0.21998202800750732
1.50, 5.734146168526706, 236.15374755859375, 0.8173, 0.7, 0.3334769308567047, 0.21911552548408508
1.75, 5.285618250178231, 269.4976806640625, 0.8293, 0.656, 0.3320900499820709, 0.21833397448062897
2.0, 5.297327124428534, 293.9155578613281, 0.8385, 0.668, 0.3309330344200134, 0.21771030128002167
2.25, 5.599746495051534, 312.0257568359375, 0.8454, 0.642, 0.3299332559108734, 0.21718046069145203
2.5, 5.974063587540456, 329.88079833984375, 0.8486, 0.643, 0.32911697030067444, 0.2167326658964157
2.75, 6.434968136271436, 342.74371337890625, 0.8491, 0.612, 0.3286128640174866, 0.21638275682926178
3.0, 6.806997434377877, 352.5453796386719, 0.8517, 0.596, 0.32834550738334656, 0.21628805994987488
3.25, 7.070106562136118, 361.32647705078125, 0.8548, 0.602, 0.3284311294555664, 0.2163432538509369
3.5, 7.437154872305655, 367.0111083984375, 0.8542, 0.579, 0.3288084864616394, 0.2165268063545227
3.75, 7.722407833039142, 373.57794189453125, 0.8543, 0.569, 0.329469233751297, 0.21688377857208252
4.0, 7.950746026086449, 373.50299072265625, 0.8553, 0.574, 0.33048000931739807, 0.2174793928861618
5.0, 8.541670012223733, 376.6607666015625, 0.8551, 0.561, 0.3379969894886017, 0.221603661775589

==> data/kde_cfg.txt <==
-6.888354043809832739e+00 1.778516709999294226e-04
-5.537717319751441991e+00 8.812973947400784764e-04
-4.187080595693052132e+00 3.102456576257604532e-03
-2.836443871634661384e+00 7.780268717195227592e-03
-1.485807147576271525e+00 1.397351195090494255e-02
-1.351704235178816660e-01 1.817705924142073992e-02
1.215466300540509970e+00 1.756731891935468109e-02
2.566103024598899829e+00 1.338370821032008710e-02
3.916739748657289688e+00 9.100765951133325121e-03
5.267376472715679547e+00 6.579025872692953122e-03
6.618013196774069407e+00 5.523041865835047991e-03
7.968649920832461042e+00 5.114279359328062317e-03
9.319286644890851790e+00 4.899204719232269981e-03
1.066992336894924165e+01 4.734815776385061133e-03
1.202056009300763151e+01 4.588171354292383888e-03
1.337119681706602137e+01 4.451452018900002063e-03
1.472183354112441123e+01 4.322491513127945002e-03
1.607247026518280109e+01 4.201623459537708050e-03
1.742310698924119094e+01 4.091363239611200443e-03
1.877374371329958080e+01 3.995859741394157047e-03
2.012438043735797066e+01 3.918254611299498355e-03
2.147501716141636408e+01 3.857582079007878390e-03
2.282565388547475393e+01 3.809179817548499596e-03
2.417629060953314379e+01 3.768550870880553721e-03
2.552692733359153721e+01 3.733996582867549641e-03
2.687756405764992707e+01 3.705451513229248393e-03
2.822820078170831692e+01 3.682027811612844249e-03
2.957883750576670678e+01 3.661552298622557013e-03
3.092947422982509664e+01 3.641967908530165457e-03
3.228011095388348650e+01 3.621957564995367199e-03
3.363074767794187636e+01 3.600364943205920480e-03
3.498138440200026622e+01 3.576865491973985674e-03
3.633202112605865608e+01 3.553762652360168296e-03
3.768265785011704594e+01 3.535909204796339449e-03
3.903329457417543580e+01 3.528105713502246565e-03
4.038393129823382566e+01 3.532073254432475246e-03
4.173456802229221552e+01 3.544810118211562302e-03
4.308520474635060538e+01 3.559075493039033731e-03
4.443584147040899524e+01 3.566350471721877087e-03
4.578647819446738509e+01 3.561378175911543171e-03
4.713711491852577495e+01 3.545193776418215613e-03
4.848775164258417192e+01 3.523771787548474112e-03
4.983838836664256178e+01 3.503310845370604179e-03
5.118902509070095164e+01 3.486444302710399283e-03
5.253966181475934150e+01 3.472064909232224633e-03
5.389029853881773136e+01 3.457417730531875399e-03
5.524093526287612121e+01 3.439955069521093058e-03
5.659157198693451107e+01 3.418304843118996541e-03
5.794220871099290804e+01 3.392567193219109961e-03
5.929284543505129790e+01 3.363595552100288703e-03
6.064348215910968776e+01 3.331768204490260805e-03
6.199411888316807762e+01 3.296945348923070035e-03
6.334475560722646748e+01 3.259883085191526454e-03
6.469539233128486444e+01 3.223056817422851380e-03
6.604602905534325430e+01 3.189265542489252894e-03
6.739666577940164416e+01 3.159486593566258623e-03
6.874730250346003402e+01 3.133040344576860231e-03
7.009793922751842388e+01 3.109654597529196152e-03
7.144857595157681374e+01 3.089699005248059370e-03
7.279921267563520360e+01 3.072305120163924385e-03
7.414984939969359345e+01 3.054984778794059361e-03
7.550048612375198331e+01 3.035606849881084500e-03
7.685112284781037317e+01 3.014143853092829829e-03
7.820175957186876303e+01 2.992550904111794183e-03
7.955239629592715289e+01 2.973033771106460294e-03
8.090303301998554275e+01 2.956318013965489669e-03
8.225366974404393261e+01 2.941775095586111714e-03
8.360430646810232247e+01 2.928863439332724580e-03
8.495494319216071233e+01 2.917653390496436055e-03
8.630557991621910219e+01 2.908021507279841180e-03
8.765621664027749205e+01 2.899186301655885378e-03
8.900685336433588191e+01 2.890477708173091586e-03
9.035749008839427177e+01 2.882454233077539913e-03
9.170812681245266162e+01 2.877211484834716823e-03
9.305876353651105148e+01 2.877010964726766078e-03
9.440940026056944134e+01 2.881736914363742033e-03
9.576003698462783120e+01 2.888302661093114423e-03
9.711067370868622106e+01 2.893350594843644655e-03
9.846131043274461092e+01 2.895364755307551843e-03
9.981194715680300078e+01 2.893889095658776223e-03
1.011625838808613906e+02 2.889157324173427088e-03
1.025132206049197947e+02 2.883046825296169298e-03
1.038638573289781846e+02 2.878105519612280012e-03
1.052144940530365744e+02 2.875336851164567251e-03
1.065651307770949643e+02 2.874291933018578802e-03
1.079157675011533541e+02 2.875041616313539321e-03
1.092664042252117440e+02 2.879058072750402802e-03
1.106170409492701339e+02 2.888160739375572779e-03
1.119676776733285237e+02 2.903272126557393182e-03
1.133183143973869136e+02 2.924601894413545160e-03
1.146689511214453034e+02 2.952683583404079170e-03
1.160195878455036933e+02 2.988899711659786813e-03
1.173702245695620832e+02 3.034981697563713353e-03
1.187208612936204730e+02 3.091182205375207770e-03
1.200714980176788629e+02 3.153684947153560791e-03
1.214221347417372527e+02 3.213709925469646154e-03
1.227727714657956568e+02 3.259967257080790583e-03
1.241234081898540325e+02 3.283288766429964291e-03
1.254740449139124365e+02 3.281267447259112163e-03
1.268246816379708122e+02 3.260169532941954718e-03
1.281753183620292020e+02 3.231735254331041373e-03
1.295259550860875777e+02 3.206595630426315336e-03
1.308765918101459818e+02 3.188880338984269314e-03
1.322272285342043574e+02 3.175556276622108851e-03
1.335778652582627615e+02 3.161757689979915065e-03
1.349285019823211371e+02 3.147319952038005707e-03
1.362791387063795412e+02 3.136569545682766844e-03
1.376297754304379168e+02 3.132761866539191930e-03
1.389804121544963209e+02 3.135619982062190329e-03
1.403310488785546966e+02 3.143277425517558565e-03
1.416816856026131006e+02 3.153600636209879376e-03
1.430323223266714763e+02 3.163725375068863598e-03
1.443829590507298803e+02 3.170718042204991125e-03
1.457335957747882560e+02 3.173615527134479586e-03
1.470842324988466601e+02 3.173868764108122090e-03
1.484348692229050357e+02 3.173278985316801536e-03
1.497855059469634398e+02 3.171768939912773203e-03
1.511361426710218154e+02 3.167506847498384025e-03
1.524867793950802195e+02 3.159021851965797961e-03
1.538374161191385951e+02 3.146073065804315654e-03
1.551880528431969992e+02 3.128884212279566934e-03
1.565386895672553749e+02 3.108810395305413449e-03
1.578893262913137789e+02 3.089358689571645392e-03
1.592399630153721546e+02 3.074343102913921957e-03
1.605905997394305587e+02 3.065184442408993865e-03
1.619412364634889343e+02 3.060662606383640367e-03
1.632918731875473384e+02 3.058336675332240691e-03
1.646425099116057140e+02 3.055527369615902277e-03
1.659931466356641181e+02 3.049167573908054089e-03
1.673437833597225222e+02 3.035568333130752791e-03
1.686944200837808978e+02 3.012666176909913150e-03
1.700450568078393019e+02 2.984180673536037179e-03
1.713956935318976775e+02 2.959668240462190892e-03
1.727463302559560816e+02 2.947863602511347023e-03
1.740969669800144572e+02 2.949903919177163884e-03
1.754476037040728613e+02 2.959547684355303201e-03
1.767982404281312370e+02 2.969475832151166183e-03
1.781488771521896410e+02 2.977481473001135793e-03
1.794995138762480167e+02 2.988087519386626104e-03
1.808501506003064208e+02 3.009920503038108694e-03
1.822007873243647964e+02 3.050892555353471470e-03
1.835514240484232005e+02 3.110706334337190720e-03
1.849020607724815761e+02 3.173288398428503534e-03
1.862526974965399802e+02 3.210829053500726966e-03
1.876033342205983558e+02 3.203179642020859228e-03
1.889539709446567599e+02 3.153189246164366487e-03
1.903046076687151356e+02 3.080067277712897084e-03
1.916552443927735396e+02 3.001866989748823000e-03
1.930058811168319153e+02 2.928474865273526795e-03
1.943565178408903193e+02 2.866225038208315874e-03
1.957071545649486950e+02 2.820682096173425697e-03
1.970577912890070991e+02 2.792843148205710873e-03
1.984084280130654747e+02 2.776916272653691224e-03
1.997590647371238788e+02 2.765134443606903636e-03
2.011097014611822544e+02 2.753078221870755224e-03
2.024603381852406585e+02 2.738978799369603048e-03
2.038109749092990342e+02 2.721198483001934648e-03
2.051616116333574382e+02 2.699572266080724637e-03
2.065122483574158139e+02 2.678677451054248607e-03
2.078628850814742179e+02 2.667981762029245085e-03
2.092135218055325936e+02 2.677843612733350233e-03
2.105641585295909977e+02 2.715417513501058866e-03
2.119147952536494017e+02 2.783442275589475406e-03
2.132654319777077774e+02 2.879146269026465997e-03
2.146160687017661814e+02 2.989607597909154073e-03
2.159667054258245571e+02 3.087688401780559234e-03
2.173173421498829612e+02 3.140041068392160090e-03
2.186679788739413368e+02 3.129024120042144842e-03
2.200186155979997409e+02 3.067262730249449738e-03
2.213692523220581165e+02 2.985371738548903576e-03
2.227198890461165206e+02 2.908112619570727645e-03
2.240705257701748963e+02 2.845735418149891293e-03
2.254211624942333003e+02 2.799737296183738185e-03
2.267717992182916760e+02 2.767788338548798997e-03
2.281224359423500800e+02 2.744743392590088052e-03
2.294730726664084557e+02 2.724797699995378658e-03
2.308237093904668598e+02 2.705448819158654157e-03
2.321743461145252354e+02 2.690020113033175699e-03
2.335249828385836395e+02 2.687337274364026869e-03
2.348756195626420151e+02 2.708272088356617445e-03
2.362262562867004192e+02 2.758114569974456400e-03
2.375768930107587948e+02 2.828771518303812953e-03
2.389275297348171989e+02 2.900402473184888249e-03
2.402781664588755746e+02 2.955187554206137324e-03
2.416288031829339786e+02 2.993460727202515523e-03
2.429794399069923543e+02 3.040208030861902850e-03
2.443300766310507584e+02 3.137071942524944767e-03
2.456807133551091340e+02 3.327508529263222513e-03
2.470313500791675381e+02 3.664455442074607879e-03
2.483819868032259137e+02 4.288906655372383414e-03
2.497326235272843178e+02 5.573640209263906915e-03
2.510832602513427219e+02 8.059017494791157615e-03
2.524338969754011259e+02 1.167417846235863088e-02
2.537845336994594732e+02 1.469823077567307575e-02
2.551351704235178772e+02 1.458207552347809757e-02
2.564858071475762813e+02 1.083042479159746461e-02
2.578364438716346854e+02 5.872700585752937269e-03
2.591870805956930326e+02 2.295447192518527101e-03
2.605377173197514367e+02 6.423090835595522685e-04
2.618883540438098407e+02 1.281562958636954519e-04


==> data/kde_ncg.txt <==
-5.334473677634363753e+00 3.405916057822979060e-05
-3.999453841678239030e+00 2.501481233739984134e-04
-2.664434005722114751e+00 1.063688703662719589e-03
-1.329414169765990472e+00 2.663405599029533641e-03
5.605666190134250826e-03 4.085604782539104321e-03
1.340625502146258974e+00 4.222372946315831529e-03
2.675645338102382809e+00 3.576438790477289020e-03
4.010665174058507532e+00 3.146136910968903074e-03
5.345685010014632255e+00 3.098170872429054264e-03
6.680704845970756978e+00 3.225380486006418183e-03
8.015724681926881701e+00 3.392297867232469712e-03
9.350744517883006424e+00 3.525506827850217063e-03
1.068576435383912937e+01 3.578159828493020743e-03
1.202078418979525409e+01 3.552011808539852142e-03
1.335580402575137882e+01 3.498153408442991608e-03
1.469082386170750354e+01 3.474367981758189408e-03
1.602584369766362826e+01 3.514577749136364553e-03
1.736086353361975299e+01 3.621815486253287218e-03
1.869588336957587771e+01 3.767134781075041124e-03
2.003090320553200243e+01 3.902867192300770761e-03
2.136592304148812715e+01 3.990882441514769473e-03
2.270094287744425188e+01 4.024071994210029132e-03
2.403596271340037660e+01 4.022945451102456597e-03
2.537098254935650132e+01 4.011462993775489344e-03
2.670600238531262249e+01 4.000227778095840660e-03
2.804102222126874722e+01 3.991214014039966111e-03
2.937604205722487194e+01 3.985431950597139415e-03
3.071106189318099666e+01 3.984295995374109202e-03
3.204608172913712139e+01 3.988259855575702374e-03
3.338110156509324611e+01 3.995353062026703317e-03
3.471612140104937083e+01 4.003419836982631888e-03
3.605114123700549555e+01 4.012272137091312148e-03
3.738616107296162028e+01 4.023087111406655446e-03
3.872118090891774500e+01 4.037276628396287495e-03
4.005620074487386972e+01 4.057061678960425036e-03
4.139122058082999445e+01 4.085669461707451024e-03
4.272624041678611917e+01 4.123803215200489043e-03
4.406126025274224389e+01 4.168471188418247132e-03
4.539628008869836862e+01 4.215457047392747424e-03
4.673129992465449334e+01 4.259422715832439886e-03
4.806631976061061806e+01 4.295409703582583720e-03
4.940133959656674278e+01 4.321614353770437088e-03
5.073635943252286751e+01 4.338024127206668162e-03
5.207137926847899223e+01 4.345172680323374469e-03
5.340639910443511695e+01 4.344328211439655446e-03
5.474141894039124168e+01 4.338162567591737073e-03
5.607643877634736640e+01 4.330948481127633656e-03
5.741145861230349112e+01 4.326860577333742526e-03
5.874647844825960874e+01 4.328535810953688424e-03
6.008149828421574057e+01 4.336708893598454663e-03
6.141651812017185819e+01 4.349946561527780371e-03
6.275153795612799001e+01 4.366178967509141452e-03
6.408655779208410763e+01 4.385189115975003313e-03
6.542157762804023946e+01 4.407066362671965658e-03
6.675659746399635708e+01 4.430091609570836232e-03
6.809161729995248891e+01 4.450936308558956986e-03
6.942663713590860652e+01 4.464844600822505394e-03
7.076165697186473835e+01 4.466353299335814112e-03
7.209667680782085597e+01 4.452446156458635639e-03
7.343169664377698780e+01 4.426430247380000460e-03
7.476671647973310542e+01 4.397499271473381127e-03
7.610173631568923724e+01 4.374527531292056806e-03
7.743675615164535486e+01 4.361409878792129463e-03
7.877177598760148669e+01 4.358563963276903749e-03
8.010679582355760431e+01 4.364778090356675848e-03
8.144181565951372193e+01 4.376759515921381169e-03
8.277683549546985375e+01 4.391970281011107861e-03
8.411185533142597137e+01 4.411790744009154268e-03
8.544687516738210320e+01 4.437201850657304138e-03
8.678189500333822082e+01 4.466287643336019214e-03
8.811691483929435265e+01 4.498624633804285643e-03
8.945193467525047026e+01 4.535668716573415700e-03
9.078695451120660209e+01 4.576543072971585129e-03
9.212197434716271971e+01 4.619651395424802069e-03
9.345699418311885154e+01 4.663716730249653324e-03
9.479201401907496916e+01 4.704971636203309285e-03
9.612703385503110098e+01 4.738335717845597837e-03
9.746205369098721860e+01 4.760644454668198564e-03
9.879707352694335043e+01 4.771982670177315686e-03
1.001320933628994680e+02 4.774142813002256978e-03
1.014671131988555999e+02 4.768078033724924142e-03
1.028021330348117175e+02 4.754881393000292764e-03
1.041371528707678493e+02 4.738339840602597344e-03
1.054721727067239669e+02 4.720737047054505281e-03
1.068071925426800988e+02 4.699775220570759360e-03
1.081422123786362164e+02 4.674333405051001554e-03
1.094772322145923482e+02 4.647852313641264062e-03
1.108122520505484658e+02 4.625835406086720690e-03
1.121472718865045977e+02 4.614624099394548477e-03
1.134822917224607153e+02 4.620154397297232887e-03
1.148173115584168471e+02 4.643111623019112108e-03
1.161523313943729647e+02 4.678050726053840751e-03
1.174873512303290966e+02 4.718936622971044506e-03
1.188223710662852142e+02 4.762227121104715619e-03
1.201573909022413460e+02 4.804817280294610728e-03
1.214924107381974636e+02 4.844642470167521801e-03
1.228274305741535812e+02 4.882299258727693450e-03
1.241624504101097131e+02 4.920741289005710166e-03
1.254974702460658449e+02 4.968264809242698039e-03
1.268324900820219483e+02 5.036454373697023083e-03
1.281675099179780659e+02 5.129020889836399637e-03
1.295025297539341977e+02 5.234019651194348789e-03
1.308375495898903296e+02 5.330427798726933980e-03
1.321725694258464614e+02 5.407148221232584845e-03
1.335075892618025932e+02 5.468190872243091499e-03
1.348426090977587251e+02 5.518295628145665141e-03
1.361776289337148569e+02 5.552693032437907433e-03
1.375126487696709319e+02 5.558002080359739951e-03
1.388476686056270637e+02 5.525352530176108612e-03
1.401826884415831955e+02 5.465710274250468181e-03
1.415177082775393274e+02 5.405701962109801285e-03
1.428527281134954592e+02 5.372718401808511228e-03
1.441877479494515910e+02 5.387615739907586701e-03
1.455227677854077228e+02 5.454804720152229246e-03
1.468577876213638547e+02 5.549355102475258920e-03
1.481928074573199297e+02 5.625608163600205255e-03
1.495278272932760615e+02 5.649031712756532285e-03
1.508628471292321933e+02 5.616086980632616077e-03
1.521978669651883251e+02 5.541272367164632763e-03
1.535328868011444570e+02 5.433842496052716624e-03
1.548679066371005888e+02 5.287605810765399171e-03
1.562029264730567206e+02 5.091218365576032773e-03
1.575379463090128525e+02 4.851043453458083778e-03
1.588729661449689274e+02 4.595125217985067748e-03
1.602079859809250593e+02 4.355371787886837612e-03
1.615430058168811911e+02 4.154904778674229325e-03
1.628780256528373229e+02 4.003890079172546523e-03
1.642130454887934548e+02 3.899165133457916602e-03
1.655480653247495866e+02 3.831317758197336394e-03
1.668830851607057184e+02 3.793154471782291155e-03
1.682181049966617934e+02 3.780063193417486627e-03
1.695531248326179252e+02 3.786941434056397861e-03
1.708881446685740571e+02 3.807604831754208500e-03
1.722231645045301889e+02 3.831467270576043634e-03
1.735581843404863207e+02 3.840484278091101707e-03
1.748932041764424525e+02 3.819090965521657229e-03
1.762282240123985844e+02 3.768160821274346272e-03
1.775632438483547162e+02 3.702967490584461660e-03
1.788982636843107912e+02 3.639176787864018426e-03
1.802332835202669230e+02 3.582870371195846348e-03
1.815683033562230548e+02 3.530113536510155834e-03
1.829033231921791867e+02 3.477057149237458306e-03
1.842383430281353185e+02 3.427826563290288248e-03
1.855733628640914503e+02 3.384372660512482024e-03
1.869083827000475821e+02 3.337578997188338312e-03
1.882434025360037140e+02 3.279087328989428989e-03
1.895784223719597890e+02 3.213145135921486456e-03
1.909134422079159208e+02 3.154239674312902045e-03
1.922484620438720526e+02 3.116045739370289832e-03
1.935834818798281844e+02 3.097372103635346978e-03
1.949185017157843163e+02 3.082495234189133997e-03
1.962535215517404481e+02 3.059895891452353751e-03
1.975885413876965799e+02 3.030864668584243391e-03
1.989235612236527118e+02 2.995963405307095970e-03
2.002585810596087867e+02 2.946764564324036873e-03
2.015936008955649186e+02 2.879016161699219419e-03
2.029286207315210504e+02 2.802353495406257732e-03
2.042636405674771822e+02 2.727897717679404581e-03
2.055986604034333141e+02 2.655601250500510147e-03
2.069336802393894459e+02 2.581833410800972624e-03
2.082687000753455777e+02 2.509861570972208699e-03
2.096037199113016527e+02 2.445577792507383930e-03
2.109387397472577845e+02 2.390895509338660310e-03
2.122737595832139164e+02 2.341724911578309688e-03
2.136087794191700482e+02 2.285973673782864743e-03
2.149437992551261800e+02 2.213736879167464960e-03
2.162788190910823118e+02 2.133580006579385412e-03
2.176138389270384437e+02 2.064464306531992727e-03
2.189488587629945755e+02 2.016659164030601675e-03
2.202838785989506505e+02 1.986866932385339835e-03
2.216188984349067823e+02 1.961480170794438743e-03
2.229539182708629141e+02 1.928543627484664066e-03
2.242889381068190460e+02 1.891796216981999268e-03
2.256239579427751778e+02 1.864016153509470567e-03
2.269589777787313096e+02 1.849876535879838198e-03
2.282939976146874415e+02 1.845375472431948173e-03
2.296290174506435733e+02 1.845575284591150899e-03
2.309640372865996483e+02 1.847082133509490246e-03
2.322990571225557801e+02 1.850111158253212170e-03
2.336340769585119119e+02 1.859073889176830405e-03
2.349690967944680438e+02 1.875363208949202458e-03
2.363041166304241756e+02 1.888263328456566033e-03
2.376391364663803074e+02 1.882224223423450580e-03
2.389741563023364392e+02 1.856691355004761205e-03
2.403091761382925711e+02 1.834712575113054680e-03
2.416441959742486461e+02 1.839791479589432096e-03
2.429792158102047779e+02 1.852482986770607196e-03
2.443142356461609097e+02 1.820173299990259213e-03
2.456492554821170415e+02 1.729548726797158721e-03
2.469842753180731734e+02 1.641209824424288413e-03
2.483192951540293052e+02 1.658711544034056516e-03
2.496543149899854370e+02 1.930102573621801480e-03
2.509893348259415120e+02 2.653659985537111174e-03
2.523243546618976438e+02 3.775494221305267413e-03
2.536593744978537757e+02 4.531963147570298826e-03
2.549943943338099075e+02 3.963940113065891717e-03
2.563294141697660393e+02 2.309982850892770660e-03
2.576644340057221712e+02 8.461699358995497218e-04
2.589994538416782461e+02 1.875646450021962205e-04
2.603344736776343780e+02 2.456541488334744040e-05


==> data/kde_real.txt <==
-7.345138728057728272e+00 1.155238547992133645e-05
-5.989911203152625596e+00 5.776283722653336778e-05
-4.634683678247522920e+00 2.192286386855349834e-04
-3.279456153342419356e+00 6.382312427090996261e-04
-1.924228628437316679e+00 1.445956445425091537e-03
-5.690011035322140032e-01 2.599478503530814819e-03
7.862264213728895612e-01 3.803430374766810472e-03
2.141453946277991349e+00 4.672760830793890041e-03
3.496681471183094914e+00 4.998137599624630917e-03
4.851908996088198478e+00 4.845820968996631013e-03
6.207136520993300266e+00 4.445285967358708970e-03
7.562364045898403830e+00 4.018645568468617174e-03
8.917591570803507395e+00 3.688825229924446846e-03
1.027281909570861096e+01 3.490382051625096765e-03
1.162804662061371097e+01 3.416148522064103247e-03
1.298327414551881454e+01 3.436161234611060690e-03
1.433850167042391810e+01 3.497643313197687769e-03
1.569372919532902166e+01 3.544018883466706384e-03
1.704895672023412345e+01 3.547509568011722198e-03
1.840418424513922702e+01 3.518071317881168655e-03
1.975941177004433058e+01 3.481243340105772723e-03
2.111463929494943415e+01 3.454815126062026238e-03
2.246986681985453771e+01 3.445247399641835056e-03
2.382509434475964127e+01 3.455353582998903043e-03
2.518032186966474484e+01 3.489046506055054186e-03
2.653554939456984840e+01 3.550928635921837828e-03
2.789077691947495197e+01 3.641942950915542064e-03
2.924600444438004843e+01 3.751553266682239578e-03
3.060123196928515199e+01 3.854959296754478879e-03
3.195645949419025555e+01 3.925905675889082916e-03
3.331168701909535912e+01 3.957268162401124563e-03
3.466691454400046268e+01 3.966910892773650721e-03
3.602214206890556625e+01 3.981742670585524529e-03
3.737736959381066981e+01 4.017691284985722838e-03
3.873259711871577338e+01 4.073915682680571797e-03
4.008782464362087694e+01 4.140887891228316187e-03
4.144305216852598051e+01 4.210245361826146782e-03
4.279827969343108407e+01 4.278415748952799774e-03
4.415350721833618053e+01 4.344876708754451082e-03
4.550873474324128409e+01 4.409278258126733512e-03
4.686396226814638766e+01 4.469870686332458667e-03
4.821918979305149122e+01 4.523292609081702546e-03
4.957441731795659479e+01 4.565380371603362623e-03
5.092964484286169835e+01 4.593141904587088632e-03
5.228487236776680191e+01 4.606798041242443111e-03
5.364009989267190548e+01 4.609626229461543864e-03
5.499532741757700904e+01 4.605754100212722767e-03
5.635055494248211261e+01 4.598823642615925029e-03
5.770578246738721617e+01 4.592481326300798701e-03
5.906100999229231974e+01 4.590324609660591769e-03
6.041623751719742330e+01 4.594182920044723173e-03
6.177146504210252687e+01 4.602978262769097037e-03
6.312669256700763043e+01 4.613708206092819245e-03
6.448192009191272689e+01 4.622820706500187053e-03
6.583714761681781624e+01 4.626708590580046014e-03
6.719237514172291981e+01 4.622445356601555776e-03
6.854760266662802337e+01 4.609074033455558099e-03
6.990283019153312694e+01 4.588423314005210182e-03
7.125805771643823050e+01 4.565053783445131158e-03
7.261328524134333406e+01 4.545009615987598631e-03
7.396851276624843763e+01 4.533046095585567016e-03
7.532374029115354119e+01 4.530064955080498508e-03
7.667896781605864476e+01 4.533557181818839189e-03
7.803419534096374832e+01 4.540601236427983974e-03
7.938942286586885189e+01 4.549675421665834614e-03
8.074465039077395545e+01 4.559791260666113365e-03
8.209987791567905902e+01 4.570036825436457444e-03
8.345510544058416258e+01 4.581772899320047700e-03
8.481033296548926614e+01 4.599385912418410029e-03
8.616556049039436971e+01 4.624417260484237069e-03
8.752078801529947327e+01 4.648188487783849916e-03
8.887601554020457684e+01 4.655578697819024413e-03
9.023124306510968040e+01 4.640147008780607166e-03
9.158647059001478397e+01 4.612296214698907194e-03
9.294169811491988753e+01 4.589108464697723606e-03
9.429692563982497688e+01 4.579331983439930039e-03
9.565215316473008045e+01 4.580588975786453396e-03
9.700738068963518401e+01 4.586655415544435913e-03
9.836260821454028758e+01 4.593450809373361525e-03
9.971783573944539114e+01 4.600082247194783869e-03
1.010730632643504947e+02 4.608098471334073042e-03
1.024282907892555983e+02 4.620623110430250799e-03
1.037835183141607018e+02 4.640064544376254312e-03
1.051387458390658054e+02 4.665453826076466741e-03
1.064939733639709090e+02 4.693215253412267446e-03
1.078492008888760125e+02 4.720913547590816634e-03
1.092044284137811161e+02 4.748868916679773594e-03
1.105596559386862197e+02 4.777559292725984744e-03
1.119148834635913232e+02 4.804545969565564463e-03
1.132701109884964268e+02 4.825482824010958287e-03
1.146253385134015303e+02 4.838366821759455816e-03
1.159805660383066339e+02 4.845428570476523374e-03
1.173357935632117375e+02 4.850373151587168870e-03
1.186910210881168410e+02 4.855013529431970523e-03
1.200462486130219446e+02 4.859007721855216483e-03
1.214014761379270482e+02 4.861565251717317980e-03
1.227567036628321517e+02 4.862091679613338505e-03
1.241119311877372553e+02 4.859085997424677540e-03
1.254671587126423589e+02 4.849790665414655325e-03
1.268223862375474624e+02 4.832178555858640707e-03
1.281776137624525802e+02 4.806748386836567563e-03
1.295328412873576838e+02 4.775738328203734014e-03
1.308880688122627873e+02 4.741200274083152109e-03
1.322432963371678909e+02 4.704109993525538470e-03
1.335985238620729945e+02 4.664849957261975842e-03
1.349537513869780980e+02 4.624321028298647093e-03
1.363089789118832016e+02 4.584825673316192569e-03
1.376642064367882767e+02 4.550021342805236034e-03
1.390194339616933803e+02 4.523274460325291645e-03
1.403746614865984839e+02 4.505316997358242530e-03
1.417298890115035874e+02 4.493965978341493694e-03
1.430851165364086910e+02 4.486238107782234558e-03
1.444403440613137946e+02 4.479871521625597604e-03
1.457955715862188981e+02 4.473257221965442135e-03
1.471507991111240017e+02 4.465462843548330917e-03
1.485060266360291052e+02 4.455788395937011065e-03
1.498612541609342088e+02 4.441121496949547616e-03
1.512164816858393124e+02 4.414230177590642602e-03
1.525717092107444159e+02 4.368136403587585988e-03
1.539269367356495195e+02 4.303237108496166599e-03
1.552821642605546231e+02 4.227224250680846653e-03
1.566373917854597266e+02 4.146798166138394859e-03
1.579926193103648302e+02 4.061968601163286688e-03
1.593478468352699338e+02 3.969734135678591562e-03
1.607030743601750373e+02 3.871470505459962200e-03
1.620583018850801409e+02 3.775232861573271821e-03
1.634135294099852445e+02 3.691307470922063072e-03
1.647687569348903480e+02 3.625845307992698555e-03
1.661239844597954516e+02 3.577908304359608566e-03
1.674792119847005551e+02 3.542101802034885744e-03
1.688344395096056587e+02 3.514574734886180031e-03
1.701896670345107623e+02 3.496298062121938350e-03
1.715448945594158658e+02 3.489578491591905762e-03
1.729001220843209694e+02 3.492507836367295896e-03
1.742553496092260730e+02 3.499113087575183526e-03
1.756105771341311765e+02 3.504487370226586074e-03
1.769658046590362801e+02 3.508211288156426032e-03
1.783210321839413837e+02 3.513848265091989564e-03
1.796762597088464872e+02 3.526321184301699566e-03
1.810314872337515908e+02 3.547580620276128034e-03
1.823867147586566944e+02 3.571961550262619123e-03
1.837419422835617979e+02 3.586096917306687195e-03
1.850971698084669015e+02 3.575944337331388254e-03
1.864523973333720051e+02 3.536087755841276110e-03
1.878076248582771086e+02 3.473051159695714988e-03
1.891628523831822122e+02 3.399780482756198548e-03
1.905180799080873157e+02 3.327316772428270519e-03
1.918733074329924193e+02 3.261438946991978075e-03
1.932285349578975229e+02 3.205031171841333376e-03
1.945837624828026264e+02 3.160217902810442177e-03
1.959389900077077016e+02 3.126543146910879586e-03
1.972942175326128051e+02 3.099419226275762843e-03
1.986494450575179087e+02 3.072801448999549784e-03
2.000046725824230123e+02 3.042004563146517328e-03
2.013599001073281158e+02 3.003182803277928189e-03
2.027151276322332194e+02 2.953088987572189371e-03
2.040703551571383230e+02 2.890815933199504788e-03
2.054255826820434265e+02 2.817838475668544077e-03
2.067808102069485301e+02 2.736386579739211872e-03
2.081360377318536337e+02 2.650313727460878489e-03
2.094912652567587372e+02 2.567093789666126218e-03
2.108464927816638408e+02 2.495507128326581673e-03
2.122017203065689444e+02 2.440173525017561452e-03
2.135569478314740479e+02 2.399287171243196220e-03
2.149121753563791515e+02 2.367519803955716023e-03
2.162674028812842550e+02 2.340954798025133080e-03
2.176226304061893586e+02 2.319824143762601060e-03
2.189778579310944622e+02 2.306093966604091852e-03
2.203330854559995657e+02 2.297393128937708605e-03
2.216883129809046693e+02 2.283568790191850464e-03
2.230435405058097729e+02 2.251256190178051782e-03
2.243987680307148764e+02 2.193965554348384882e-03
2.257539955556199800e+02 2.117687965121309301e-03
2.271092230805250836e+02 2.035902695324755696e-03
2.284644506054301871e+02 1.960293780801706815e-03
2.298196781303352907e+02 1.897007119347327410e-03
2.311749056552403943e+02 1.848953722348936060e-03
2.325301331801454978e+02 1.818142082443351213e-03
2.338853607050506014e+02 1.805512156945877737e-03
2.352405882299557049e+02 1.809810971943111736e-03
2.365958157548608085e+02 1.825570454510219492e-03
2.379510432797659121e+02 1.840258737057429627e-03
2.393062708046710156e+02 1.836635219576501386e-03
2.406614983295761192e+02 1.804658358507844722e-03
2.420167258544812228e+02 1.752409011645838502e-03
2.433719533793863263e+02 1.703317679439046457e-03
2.447271809042914299e+02 1.686598057167126808e-03
2.460824084291965335e+02 1.738692653688485735e-03
2.474376359541016370e+02 1.923687933162395759e-03
2.487928634790067406e+02 2.359128557551733781e-03
2.501480910039118442e+02 3.191303364711581617e-03
2.515033185288169477e+02 4.431075874669771972e-03
2.528585460537220513e+02 5.691676326307751332e-03
2.542137735786271548e+02 6.203006695244893398e-03
2.555690011035322584e+02 5.423034106151485359e-03
2.569242286284373336e+02 3.678735610841866056e-03
2.582794561533424371e+02 1.898820506039927258e-03
2.596346836782475407e+02 7.371127572140115988e-04
2.609899112031526442e+02 2.136720610235306127e-04
2.623451387280577478e+02 4.604390876981597023e-05


==> data/kde_saturation_cfg.txt <==
-3.501902848620992020e-02 3.726391012528954688e-02
-2.964195282303192999e-02 1.361491191962109215e-01
-2.426487715985393978e-02 4.044128493143002157e-01
-1.888780149667595304e-02 9.784649121337918309e-01
-1.351072583349796283e-02 1.933975493275104096e+00
-8.133650170319972617e-03 3.137548408987010706e+00
-2.756574507141985875e-03 4.210967256275288229e+00
2.620501156036007806e-03 4.739085509477642510e+00
7.997576819213994548e-03 4.577775900644697415e+00
1.337465248239198129e-02 3.944313131854842780e+00
1.875172814556997497e-02 3.204355644757849841e+00
2.412880380874796171e-02 2.606970960989182018e+00
2.950587947192594845e-02 2.206631606633162157e+00
3.488295513510394213e-02 1.948965081139347078e+00
4.026003079828193582e-02 1.769645105386330020e+00
4.563710646145991562e-02 1.631622736411888930e+00
5.101418212463790930e-02 1.519696037148938972e+00
5.639125778781590298e-02 1.427970271856888296e+00
6.176833345099388278e-02 1.353506856224005350e+00
6.714540911417188340e-02 1.294320162090660142e+00
7.252248477734987708e-02 1.248390520109500468e+00
7.789956044052784301e-02 1.213006769683927732e+00
8.327663610370583669e-02 1.184793552114427939e+00
8.865371176688383037e-02 1.160312111154956805e+00
9.403078743006182405e-02 1.136794953488729165e+00
9.940786309323981773e-02 1.112690604412512885e+00
1.047849387564178114e-01 1.087757238524081460e+00
1.101620144195958051e-01 1.062589171043547553e+00
1.155390900827737988e-01 1.037929850906868623e+00
1.209161657459517647e-01 1.014348584767160055e+00
1.262932414091297584e-01 9.923759451446547697e-01
1.316703170723077521e-01 9.726182335496403875e-01
1.370473927354857457e-01 9.555283015717941364e-01
1.424244683986637394e-01 9.411637133476890016e-01
1.478015440618417331e-01 9.293847794858816069e-01
1.531786197250197268e-01 9.202891658926001250e-01
1.585556953881976927e-01 9.142799167981450204e-01
1.639327710513756864e-01 9.116587428538747151e-01
1.693098467145536801e-01 9.122323072065465777e-01
1.746869223777316738e-01 9.153041964430510546e-01
1.800639980409096674e-01 9.199634130013322197e-01
1.854410737040876611e-01 9.254062644273565175e-01
1.908181493672656270e-01 9.311394543895208376e-01
1.961952250304436207e-01 9.370643822735262862e-01
2.015723006936216144e-01 9.434093577006911202e-01
2.069493763567996081e-01 9.502229062771074819e-01
2.123264520199776018e-01 9.564030042841056289e-01
2.177035276831555954e-01 9.593022076022812428e-01
2.230806033463335614e-01 9.560630925163156046e-01
2.284576790095115828e-01 9.458665741885891043e-01
2.338347546726895487e-01 9.306790559126868478e-01
2.392118303358675702e-01 9.135262253480703754e-01
2.445889059990455361e-01 8.961967386172011718e-01
2.499659816622235020e-01 8.788577156793354606e-01
2.553430573254015234e-01 8.615947719998811039e-01
2.607201329885794894e-01 8.455913135665232838e-01
2.660972086517575108e-01 8.325148859009980917e-01
2.714742843149354767e-01 8.231807863250096835e-01
2.768513599781134427e-01 8.171063272051738435e-01
2.822284356412914641e-01 8.130635439277112964e-01
2.876055113044694300e-01 8.097921022231638899e-01
2.929825869676474515e-01 8.063434084628428034e-01
2.983596626308254174e-01 8.020690822156110178e-01
3.037367382940034388e-01 7.966143323229194495e-01
3.091138139571814047e-01 7.902163357226387186e-01
3.144908896203593707e-01 7.839060380518082516e-01
3.198679652835373921e-01 7.787299457341203546e-01
3.252450409467153580e-01 7.741486558030917786e-01
3.306221166098933795e-01 7.675583954390665653e-01
3.359991922730713454e-01 7.563739101085675820e-01
3.413762679362493668e-01 7.407520277838947065e-01
3.467533435994273328e-01 7.235914074831997223e-01
3.521304192626052987e-01 7.078407429003175100e-01
3.575074949257833201e-01 6.944472481996349922e-01
3.628845705889612860e-01 6.827448660873424169e-01
3.682616462521393075e-01 6.718941958644530921e-01
3.736387219153172734e-01 6.616811330469294372e-01
3.790157975784952393e-01 6.525255907421556589e-01
3.843928732416732608e-01 6.450953368054814785e-01
3.897699489048512267e-01 6.396315124693049414e-01
3.951470245680292481e-01 6.354333332831506587e-01
4.005241002312072141e-01 6.313368582225242776e-01
4.059011758943852355e-01 6.270066421218079000e-01
4.112782515575632014e-01 6.235247587278047732e-01
4.166553272207411673e-01 6.224719142290058294e-01
4.220324028839191888e-01 6.246689287597735341e-01
4.274094785470971547e-01 6.300513306362827137e-01
4.327865542102751761e-01 6.385784371122846803e-01
4.381636298734531421e-01 6.510141264321850363e-01
4.435407055366311635e-01 6.689148914863827233e-01
4.489177811998091294e-01 6.940474258379482064e-01
4.542948568629870953e-01 7.275560266476511773e-01
4.596719325261651168e-01 7.688579249543699978e-01
4.650490081893430827e-01 8.144765416321659846e-01
4.704260838525211041e-01 8.578793364917584041e-01
4.758031595156991256e-01 8.915224223223026101e-01
4.811802351788770360e-01 9.103568135068844658e-01
4.865573108420550574e-01 9.135679686332606186e-01
4.919343865052330789e-01 9.026197739852849233e-01
4.973114621684109893e-01 8.787604384103808730e-01
5.026885378315889552e-01 8.442844585660136403e-01
5.080656134947669766e-01 8.054713588366895216e-01
5.134426891579449981e-01 7.711762534581233508e-01
5.188197648211229085e-01 7.471915582837926895e-01
5.241968404843009299e-01 7.330233361777501733e-01
5.295739161474789514e-01 7.242696786476534587e-01
5.349509918106568618e-01 7.168283491384612738e-01
5.403280674738348832e-01 7.086725309378689719e-01
5.457051431370129047e-01 6.991196102167608339e-01
5.510822188001908151e-01 6.877827949454040635e-01
5.564592944633688365e-01 6.744199680617398718e-01
5.618363701265468579e-01 6.592889285849089509e-01
5.672134457897248794e-01 6.432503414905662575e-01
5.725905214529027898e-01 6.275211061841676763e-01
5.779675971160808112e-01 6.134031957011972791e-01
5.833446727792588327e-01 6.019954427688263277e-01
5.887217484424367431e-01 5.937084655795908938e-01
5.940988241056147645e-01 5.879160288663041189e-01
5.994758997687927859e-01 5.834043033113056609e-01
6.048529754319708074e-01 5.794774603213476150e-01
6.102300510951487178e-01 5.765096067661908963e-01
6.156071267583267392e-01 5.752121563212577726e-01
6.209842024215047607e-01 5.755466855125499492e-01
6.263612780846826711e-01 5.766027537099196465e-01
6.317383537478606925e-01 5.774166742513832107e-01
6.371154294110387140e-01 5.777993287885454521e-01
6.424925050742167354e-01 5.786540306156412461e-01
6.478695807373946458e-01 5.816257294566612446e-01
6.532466564005726672e-01 5.877835289897127558e-01
6.586237320637506887e-01 5.958397700932879237e-01
6.640008077269285991e-01 6.020382326700818298e-01
6.693778833901066205e-01 6.030925477271126267e-01
6.747549590532846420e-01 5.996193411141925722e-01
6.801320347164626634e-01 5.958847119291552641e-01
6.855091103796405738e-01 5.959353162075299304e-01
6.908861860428185953e-01 6.005013692585409180e-01
6.962632617059966167e-01 6.073650716635901059e-01
7.016403373691745271e-01 6.135619166246009115e-01
7.070174130323525485e-01 6.168286065524968276e-01
7.123944886955305700e-01 6.158424225627685544e-01
7.177715643587085914e-01 6.102252850027665154e-01
7.231486400218865018e-01 6.007597037793697137e-01
7.285257156850645233e-01 5.893566005906629712e-01
7.339027913482425447e-01 5.782687301052057416e-01
7.392798670114204551e-01 5.686797007176124241e-01
7.446569426745984766e-01 5.597146151193178598e-01
7.500340183377764980e-01 5.492203233069280488e-01
7.554110940009545194e-01 5.360369149740101813e-01
7.607881696641324298e-01 5.213516148416801332e-01
7.661652453273104513e-01 5.075902817188808758e-01
7.715423209904884727e-01 4.964282059139583647e-01
7.769193966536663831e-01 4.882365162416075766e-01
7.822964723168444046e-01 4.828540520147143744e-01
7.876735479800224260e-01 4.799647905509650259e-01
7.930506236432003364e-01 4.785961753784906958e-01
7.984276993063783578e-01 4.770235247791468347e-01
8.038047749695563793e-01 4.739046165820144374e-01
8.091818506327344007e-01 4.694646506802748198e-01
8.145589262959123111e-01 4.651674431213768668e-01
8.199360019590903326e-01 4.621925863858514782e-01
8.253130776222683540e-01 4.603558587903629484e-01
8.306901532854462644e-01 4.584103842377094673e-01
8.360672289486242859e-01 4.553252807223979737e-01
8.414443046118023073e-01 4.513003699761197196e-01
8.468213802749803287e-01 4.474745478238988938e-01
8.521984559381582391e-01 4.447450081631997842e-01
8.575755316013362606e-01 4.431844281207967251e-01
8.629526072645142820e-01 4.425489675038656312e-01
8.683296829276921924e-01 4.428651355697550418e-01
8.737067585908702139e-01 4.443676543648495403e-01
8.790838342540482353e-01 4.472351325787790044e-01
8.844609099172262567e-01 4.516056956724446292e-01
8.898379855804041672e-01 4.576719667636323652e-01
8.952150612435821886e-01 4.656142565716319126e-01
9.005921369067602100e-01 4.754881569314715062e-01
9.059692125699381204e-01 4.872084000807946902e-01
9.113462882331161419e-01 5.006099198277842444e-01
9.167233638962941633e-01 5.155070685921016027e-01
9.221004395594721847e-01 5.316722758746763589e-01
9.274775152226500952e-01 5.487202047252383030e-01
9.328545908858281166e-01 5.660317573378015332e-01
9.382316665490061380e-01 5.828808282221119574e-01
9.436087422121840484e-01 5.987069611122234347e-01
9.489858178753620699e-01 6.133561010748023179e-01
9.543628935385400913e-01 6.276619479874715468e-01
9.597399692017181128e-01 6.463745745479952953e-01
9.651170448648960232e-01 6.878833476852663775e-01
9.704941205280739336e-01 8.040902053811070926e-01
9.758711961912520660e-01 1.097535030487408747e+00
9.812482718544299765e-01 1.690314696766702207e+00
9.866253475176081089e-01 2.601483229997941571e+00
9.920024231807860193e-01 3.598995049471876762e+00
9.973794988439639297e-01 4.226987630156576969e+00
1.002756574507142062e+00 4.106982882949775870e+00
1.008133650170319973e+00 3.263482343082666048e+00
1.013510725833497883e+00 2.109694660273619515e+00
1.018887801496676015e+00 1.106684449482056687e+00
1.024264877159853926e+00 4.704531925732275965e-01
1.029641952823031836e+00 1.619497058757117247e-01
1.035019028486209969e+00 4.512646669353116008e-02


==> data/kde_saturation_ncg.txt <==
-2.708378818946509392e-02 1.482675034719874857e-02
-2.178646368504836076e-02 7.760576075075348301e-02
-1.648913918063162759e-02 2.947866011390918306e-01
-1.119181467621489096e-02 8.203913324805567342e-01
-5.894490171798157790e-03 1.697242380555901375e+00
-5.971656673814246252e-04 2.671485025900901977e+00
4.700158837035312009e-03 3.323222254871511794e+00
9.997483341452041705e-03 3.469346361472356755e+00
1.529480784586877834e-02 3.295767031337507813e+00
2.059213235028551497e-02 3.076221281026374932e+00
2.588945685470224467e-02 2.928038132419766626e+00
3.118678135911898130e-02 2.835453010698499643e+00
3.648410586353571794e-02 2.760426179978882733e+00
4.178143036795245457e-02 2.688734826868228289e+00
4.707875487236917733e-02 2.621147922860688428e+00
5.237607937678591397e-02 2.557743181728759918e+00
5.767340388120265060e-02 2.495043579291404523e+00
6.297072838561938724e-02 2.429897484908125627e+00
6.826805289003612387e-02 2.362147383057354055e+00
7.356537739445284663e-02 2.295148692007674462e+00
7.886270189886958326e-02 2.233938825642554971e+00
8.416002640328631990e-02 2.182061589204019825e+00
8.945735090770305653e-02 2.138858282498377061e+00
9.475467541211979317e-02 2.098579268482188898e+00
1.000519999165365298e-01 2.054050970924115926e+00
1.053493244209532526e-01 2.003681482359180421e+00
1.106466489253700031e-01 1.953943223767256265e+00
1.159439734297867258e-01 1.913656677221127644e+00
1.212412979342034486e-01 1.886410178575762098e+00
1.265386224386201852e-01 1.868770213353112331e+00
1.318359469430369080e-01 1.854570000357637527e+00
1.371332714474536862e-01 1.838982122039649170e+00
1.424305959518704090e-01 1.818998661550082385e+00
1.477279204562871318e-01 1.793676347745509547e+00
1.530252449607038545e-01 1.765105546186216845e+00
1.583225694651205773e-01 1.736632603641546702e+00
1.636198939695373555e-01 1.709010902903691065e+00
1.689172184739540783e-01 1.679500534212110319e+00
1.742145429783708011e-01 1.644932240748324226e+00
1.795118674827875238e-01 1.604454959367194178e+00
1.848091919872042466e-01 1.560218354289844456e+00
1.901065164916210248e-01 1.516357997733738472e+00
1.954038409960377476e-01 1.475160641378051585e+00
2.007011655004544703e-01 1.434967040580933606e+00
2.059984900048711931e-01 1.394741690452532490e+00
2.112958145092879159e-01 1.357499932375639817e+00
2.165931390137046941e-01 1.326478722442687275e+00
2.218904635181214169e-01 1.301662759849410600e+00
2.271877880225381396e-01 1.281075308393200940e+00
2.324851125269548624e-01 1.263054039722923960e+00
2.377824370313715852e-01 1.247590576376018223e+00
2.430797615357883079e-01 1.235093930489872927e+00
2.483770860402050862e-01 1.222963790906064663e+00
2.536744105446218089e-01 1.207436542328491180e+00
2.589717350490385317e-01 1.189436608881658586e+00
2.642690595534552545e-01 1.172384488119499801e+00
2.695663840578719772e-01 1.155720970055700070e+00
2.748637085622887555e-01 1.136314335054639413e+00
2.801610330667054782e-01 1.113277217313267675e+00
2.854583575711222010e-01 1.087978423517439008e+00
2.907556820755389237e-01 1.062338737144615131e+00
2.960530065799556465e-01 1.038473560687179109e+00
3.013503310843724248e-01 1.017836791634255666e+00
3.066476555887891475e-01 1.000713894159334094e+00
3.119449800932058703e-01 9.876337984945835480e-01
3.172423045976225930e-01 9.813151898155215713e-01
3.225396291020393158e-01 9.854318432889016544e-01
3.278369536064560941e-01 9.974584985968800721e-01
3.331342781108728168e-01 1.005460219125051013e+00
3.384316026152895396e-01 1.000872903732915153e+00
3.437289271197062623e-01 9.901544822619490205e-01
3.490262516241229851e-01 9.845990539782170092e-01
3.543235761285397634e-01 9.863410949178392784e-01
3.596209006329564861e-01 9.905861254624446222e-01
3.649182251373732089e-01 9.937103035794481176e-01
3.702155496417899316e-01 9.950197874076643911e-01
3.755128741462066544e-01 9.945348782058086590e-01
3.808101986506234327e-01 9.922127967780727253e-01
3.861075231550401554e-01 9.887081463167390893e-01
3.914048476594568782e-01 9.845146798473959349e-01
3.967021721638736009e-01 9.776170784183084717e-01
4.019994966682903237e-01 9.647034827924857447e-01
4.072968211727071020e-01 9.464114790402076149e-01
4.125941456771238247e-01 9.278340618458333910e-01
4.178914701815405475e-01 9.126330656987902135e-01
4.231887946859572702e-01 8.999710306724952869e-01
4.284861191903739930e-01 8.869257168291246884e-01
4.337834436947907713e-01 8.717627154701275138e-01
4.390807681992074940e-01 8.545674929766493566e-01
4.443780927036242168e-01 8.355384263360288166e-01
4.496754172080409395e-01 8.146941252116640664e-01
4.549727417124576623e-01 7.931652071741637222e-01
4.602700662168744405e-01 7.727732235045766673e-01
4.655673907212911633e-01 7.543026003053643347e-01
4.708647152257078861e-01 7.370959214017693828e-01
4.761620397301246088e-01 7.210343319756439273e-01
4.814593642345413871e-01 7.098657077930574655e-01
4.867566887389580543e-01 7.113481520814705084e-01
4.920540132433748326e-01 7.276305260065114577e-01
4.973513377477916109e-01 7.433235078004606367e-01
5.026486622522082781e-01 7.367312138859515303e-01
5.079459867566250564e-01 7.082781000430092844e-01
5.132433112610417236e-01 6.802854185588610436e-01
5.185406357654585019e-01 6.681725748289588651e-01
5.238379602698752802e-01 6.692536896686754888e-01
5.291352847742919474e-01 6.750729580474997826e-01
5.344326092787087257e-01 6.810270341098364488e-01
5.397299337831253929e-01 6.860568899718577640e-01
5.450272582875421712e-01 6.902605299618653767e-01
5.503245827919589495e-01 6.940426109264630217e-01
5.556219072963756167e-01 6.977679226947764990e-01
5.609192318007923950e-01 7.015396548700512103e-01
5.662165563052090622e-01 7.046984168489212053e-01
5.715138808096258405e-01 7.052960512789870906e-01
5.768112053140426188e-01 7.016403677466340749e-01
5.821085298184592860e-01 6.944208207099876740e-01
5.874058543228760643e-01 6.859421854519440753e-01
5.927031788272927315e-01 6.771098551748704342e-01
5.980005033317095098e-01 6.654148512417952244e-01
6.032978278361262880e-01 6.477501734313780846e-01
6.085951523405429553e-01 6.256911388357315751e-01
6.138924768449597336e-01 6.044517129474311634e-01
6.191898013493764008e-01 5.867575287871811263e-01
6.244871258537931791e-01 5.711794812374665353e-01
6.297844503582099573e-01 5.556197709566236265e-01
6.350817748626266246e-01 5.396316615135868799e-01
6.403790993670434029e-01 5.237152986280408928e-01
6.456764238714600701e-01 5.090267956125522630e-01
6.509737483758768484e-01 4.984700351496782478e-01
6.562710728802936266e-01 4.948411404491364629e-01
6.615683973847102939e-01 4.945143012048596187e-01
6.668657218891270722e-01 4.867213443349389101e-01
6.721630463935437394e-01 4.657479972404194868e-01
6.774603708979605177e-01 4.392250230408208944e-01
6.827576954023772959e-01 4.181276305470679744e-01
6.880550199067939632e-01 4.053331034839399161e-01
6.933523444112107414e-01 3.975462682173988016e-01
6.986496689156274087e-01 3.917262401363884594e-01
7.039469934200441870e-01 3.870247007696686614e-01
7.092443179244609652e-01 3.831601057367333696e-01
7.145416424288776325e-01 3.789005041272025531e-01
7.198389669332944107e-01 3.730459672530510029e-01
7.251362914377110780e-01 3.660002159845233694e-01
7.304336159421278563e-01 3.595564728661831966e-01
7.357309404465446345e-01 3.562314618004661648e-01
7.410282649509613018e-01 3.575383151789608416e-01
7.463255894553780800e-01 3.604570234701360287e-01
7.516229139597947473e-01 3.585763992731530458e-01
7.569202384642115256e-01 3.499367677445701652e-01
7.622175629686283038e-01 3.395966236939823024e-01
7.675148874730449711e-01 3.323986959713877698e-01
7.728122119774617493e-01 3.279855215407338487e-01
7.781095364818784166e-01 3.237056628523660717e-01
7.834068609862951948e-01 3.188659084109089492e-01
7.887041854907119731e-01 3.150024635708896237e-01
7.940015099951286404e-01 3.125187316061260878e-01
7.992988344995454186e-01 3.086270252486955079e-01
8.045961590039620859e-01 3.007651183630594138e-01
8.098934835083788641e-01 2.905939282909478227e-01
8.151908080127956424e-01 2.818843072987936016e-01
8.204881325172123097e-01 2.763357458712052961e-01
8.257854570216290879e-01 2.729484722338406111e-01
8.310827815260457552e-01 2.692365535441713642e-01
8.363801060304625334e-01 2.631480695744745080e-01
8.416774305348793117e-01 2.553526846913038995e-01
8.469747550392959790e-01 2.483873237651371690e-01
8.522720795437127572e-01 2.432067812876823609e-01
8.575694040481294245e-01 2.384987771685957436e-01
8.628667285525462027e-01 2.334251984183426942e-01
8.681640530569629810e-01 2.289249896775139848e-01
8.734613775613796482e-01 2.258978747866272063e-01
8.787587020657964265e-01 2.241038865783675782e-01
8.840560265702130938e-01 2.231296538891948122e-01
8.893533510746298720e-01 2.228696575759673837e-01
8.946506755790466503e-01 2.232777628391143798e-01
8.999480000834633175e-01 2.244413677481588154e-01
9.052453245878800958e-01 2.266174494960768171e-01
9.105426490922967631e-01 2.301685654655764024e-01
9.158399735967135413e-01 2.355379567750338909e-01
9.211372981011303196e-01 2.430143781263878200e-01
9.264346226055469868e-01 2.524241542966074170e-01
9.317319471099637651e-01 2.630660598281918672e-01
9.370292716143804324e-01 2.739427035430918589e-01
9.423265961187972106e-01 2.842426246806546430e-01
9.476239206232139889e-01 2.937474411243751193e-01
9.529212451276306561e-01 3.027827491882930100e-01
9.582185696320474344e-01 3.118656627509861501e-01
9.635158941364641016e-01 3.213614000398827830e-01
9.688132186408808799e-01 3.321790610114952469e-01
9.741105431452975472e-01 3.518353213512642186e-01
9.794078676497143254e-01 4.107544956065034558e-01
9.847051921541311037e-01 5.699243549323211866e-01
9.900025166585478820e-01 8.596352346987530257e-01
9.952998411629646602e-01 1.158541332565130366e+00
1.000597165667381327e+00 1.222129244737543807e+00
1.005894490171798106e+00 9.521230423746920302e-01
1.011191814676214884e+00 5.353640029745548867e-01
1.016489139180631662e+00 2.152230393257476282e-01
1.021786463685048441e+00 6.160223647898446092e-02
1.027083788189464997e+00 1.252848399801243483e-02


==> data/kde_saturation_real.txt <==
-3.549638192913507490e-02 3.308216677260901462e-02
-3.011450874391763399e-02 1.179575155774485185e-01
-2.473263555870019656e-02 3.433980299594008301e-01
-1.935076237348275913e-02 8.179634711732910457e-01
-1.396888918826531822e-02 1.599705183057639646e+00
-8.587016003047877322e-03 2.583661411359607474e+00
-3.205142817830443358e-03 3.480388716103419711e+00
2.176730367386997544e-03 3.977782351612744627e+00
7.558603552604438447e-03 3.970055027140224624e+00
1.294047673782187935e-02 3.618453828173687548e+00
1.832234992303932025e-02 3.189419865308740221e+00
2.370422310825675422e-02 2.860318156002778167e+00
2.908609629347418818e-02 2.664724202114529206e+00
3.446796947869163602e-02 2.556529489469237859e+00
3.984984266390906998e-02 2.483053116835396423e+00
4.523171584912651783e-02 2.413650339988792748e+00
5.061358903434395179e-02 2.337427155682496149e+00
5.599546221956138575e-02 2.254935491039350648e+00
6.137733540477883359e-02 2.172466763410612511e+00
6.675920858999626062e-02 2.097747627003294646e+00
7.214108177521372234e-02 2.036430914313928309e+00
7.752295496043115630e-02 1.990513780843111480e+00
8.290482814564859027e-02 1.958679191360125360e+00
8.828670133086602423e-02 1.937145037586676333e+00
9.366857451608345819e-02 1.920264911159144106e+00
9.905044770130091991e-02 1.901632408247431627e+00
1.044323208865183539e-01 1.876290328346609693e+00
1.098141940717357878e-01 1.842830653905682015e+00
1.151960672569532218e-01 1.803392791975816811e+00
1.205779404421706558e-01 1.761344674934524734e+00
1.259598136273881175e-01 1.718732460110041993e+00
1.313416868126055514e-01 1.675594155635899085e+00
1.367235599978229854e-01 1.631139353721139829e+00
1.421054331830404194e-01 1.585228405397250739e+00
1.474873063682578533e-01 1.538926974422756944e+00
1.528691795534753151e-01 1.494026259208756535e+00
1.582510527386927490e-01 1.452064296955447142e+00
1.636329259239101830e-01 1.413657283517944840e+00
1.690147991091276169e-01 1.378799511115235799e+00
1.743966722943450509e-01 1.347810233302667360e+00
1.797785454795625126e-01 1.321689105869402470e+00
1.851604186647799466e-01 1.301138778687457531e+00
1.905422918499973806e-01 1.285059231777068822e+00
1.959241650352148145e-01 1.270306554673586330e+00
2.013060382204322485e-01 1.253639699410536101e+00
2.066879114056496825e-01 1.234316051229339850e+00
2.120697845908671442e-01 1.214563760114295787e+00
2.174516577760845504e-01 1.197482132443613345e+00
2.228335309613019843e-01 1.185028666633971994e+00
2.282154041465194738e-01 1.178137295166531207e+00
2.335972773317369078e-01 1.177694577901322814e+00
2.389791505169543417e-01 1.184054206882475757e+00
2.443610237021717757e-01 1.195372721802155702e+00
2.497428968873892097e-01 1.207372508412513534e+00
2.551247700726066436e-01 1.215624363598883928e+00
2.605066432578240776e-01 1.218107917574325683e+00
2.658885164430415116e-01 1.215529757203212879e+00
2.712703896282589455e-01 1.209833500709914800e+00
2.766522628134763795e-01 1.202966183995000993e+00
2.820341359986938690e-01 1.196652589467419814e+00
2.874160091839113029e-01 1.192465241532291831e+00
2.927978823691287369e-01 1.191524998046911143e+00
2.981797555543461709e-01 1.193900078519720687e+00
3.035616287395636048e-01 1.198290733730840829e+00
3.089435019247810388e-01 1.202392521186801622e+00
3.143253751099984727e-01 1.203555099536110617e+00
3.197072482952159067e-01 1.199106886463716659e+00
3.250891214804333407e-01 1.186535429577458389e+00
3.304709946656507746e-01 1.164455230750953252e+00
3.358528678508682086e-01 1.134409157514702393e+00
3.412347410360856981e-01 1.101587131705611400e+00
3.466166142213031320e-01 1.072667454632047379e+00
3.519984874065205660e-01 1.052156160024125375e+00
3.573803605917380000e-01 1.040470006914814505e+00
3.627622337769554339e-01 1.034733704910398844e+00
3.681441069621728679e-01 1.030633779668222783e+00
3.735259801473903019e-01 1.024139078797698277e+00
3.789078533326077358e-01 1.013100973543249239e+00
3.842897265178251698e-01 9.981084182384341030e-01
3.896715997030426037e-01 9.814408490210013714e-01
3.950534728882600932e-01 9.647428881607903461e-01
4.004353460734775272e-01 9.478860889552555014e-01
4.058172192586949611e-01 9.300765243311703845e-01
4.111990924439123951e-01 9.113180640528572019e-01
4.165809656291298291e-01 8.923161481728565381e-01
4.219628388143472630e-01 8.735324016753004406e-01
4.273447119995646970e-01 8.550533745692654453e-01
4.327265851847821310e-01 8.372592122159109307e-01
4.381084583699995649e-01 8.210714270587224917e-01
4.434903315552169989e-01 8.073450500153133147e-01
4.488722047404344329e-01 7.961113443687801716e-01
4.542540779256519223e-01 7.863877058283059718e-01
4.596359511108693563e-01 7.766452635078661126e-01
4.650178242960867347e-01 7.656885779946948078e-01
4.703996974813041687e-01 7.536533004995675800e-01
4.757815706665216027e-01 7.426550145014654269e-01
4.811634438517390366e-01 7.361607797172441403e-01
4.865453170369565816e-01 7.361917604944775428e-01
4.919271902221740156e-01 7.396619615800081871e-01
4.973090634073914496e-01 7.382386885546701194e-01
5.026909365926088835e-01 7.242833564368292842e-01
5.080728097778263175e-01 6.978843884602841108e-01
5.134546829630437514e-01 6.670665360962022561e-01
5.188365561482611854e-01 6.410688578338170629e-01
5.242184293334786194e-01 6.243641902999645943e-01
5.296003025186960533e-01 6.162883643006847878e-01
5.349821757039134873e-01 6.139314261272197371e-01
5.403640488891309213e-01 6.143176764112902033e-01
5.457459220743483552e-01 6.149757053994125977e-01
5.511277952595657892e-01 6.140439718521650825e-01
5.565096684447832232e-01 6.106033319931764014e-01
5.618915416300006571e-01 6.048629416487466548e-01
5.672734148152180911e-01 5.977431362231787615e-01
5.726552880004355250e-01 5.902289749497585669e-01
5.780371611856529590e-01 5.831895301738603266e-01
5.834190343708703930e-01 5.774973213466276789e-01
5.888009075560878269e-01 5.736837585425577091e-01
5.941827807413052609e-01 5.712763220525778340e-01
5.995646539265228059e-01 5.689802169130995235e-01
6.049465271117402398e-01 5.659810883091412892e-01
6.103284002969576738e-01 5.628789134040523834e-01
6.157102734821751078e-01 5.610202124904577481e-01
6.210921466673925417e-01 5.611411724753583297e-01
6.264740198526099757e-01 5.629801780033084624e-01
6.318558930378274097e-01 5.659406461793693444e-01
6.372377662230448436e-01 5.697018898222048211e-01
6.426196394082622776e-01 5.742936318425183595e-01
6.480015125934797116e-01 5.797837715434598360e-01
6.533833857786971455e-01 5.854018431668683853e-01
6.587652589639145795e-01 5.883918082317359799e-01
6.641471321491320134e-01 5.844581491018361330e-01
6.695290053343494474e-01 5.708812564544381019e-01
6.749108785195668814e-01 5.494550912154352318e-01
6.802927517047843153e-01 5.253931627761471157e-01
6.856746248900017493e-01 5.033087643477155426e-01
6.910564980752191833e-01 4.850460140711879142e-01
6.964383712604366172e-01 4.708441158029682549e-01
7.018202444456540512e-01 4.608485522714254601e-01
7.072021176308714852e-01 4.548908266134359946e-01
7.125839908160890301e-01 4.518437100275394247e-01
7.179658640013064641e-01 4.502127090050842551e-01
7.233477371865238981e-01 4.493700488813370808e-01
7.287296103717413320e-01 4.498077859278722390e-01
7.341114835569587660e-01 4.520199736061116802e-01
7.394933567421762000e-01 4.550601762551096385e-01
7.448752299273936339e-01 4.561933669262542845e-01
7.502571031126110679e-01 4.524722621793487165e-01
7.556389762978285018e-01 4.432630702772552556e-01
7.610208494830459358e-01 4.309708932199433074e-01
7.664027226682633698e-01 4.185961986388581635e-01
7.717845958534808037e-01 4.066825820322015339e-01
7.771664690386982377e-01 3.933468115524835218e-01
7.825483422239156717e-01 3.772747211922360955e-01
7.879302154091331056e-01 3.598106614369924738e-01
7.933120885943505396e-01 3.437977781493404272e-01
7.986939617795679736e-01 3.313212252808752645e-01
8.040758349647854075e-01 3.232525958177083769e-01
8.094577081500028415e-01 3.198784489425123834e-01
8.148395813352202754e-01 3.203485461879464480e-01
8.202214545204377094e-01 3.216462109074516018e-01
8.256033277056552544e-01 3.196895043728236740e-01
8.309852008908726884e-01 3.123637535878901472e-01
8.363670740760901223e-01 3.012246475280185853e-01
8.417489472613075563e-01 2.900516470015980786e-01
8.471308204465249903e-01 2.820021305665165734e-01
8.525126936317424242e-01 2.780510084650019698e-01
8.578945668169598582e-01 2.774244801766952984e-01
8.632764400021772921e-01 2.787963895765743771e-01
8.686583131873947261e-01 2.809481944355940453e-01
8.740401863726121601e-01 2.828514381661366706e-01
8.794220595578295940e-01 2.838663254898379784e-01
8.848039327430470280e-01 2.841095645150396032e-01
8.901858059282644620e-01 2.843604772845306772e-01
8.955676791134818959e-01 2.853698363640693736e-01
9.009495522986993299e-01 2.872232250772242534e-01
9.063314254839167639e-01 2.892974283149519210e-01
9.117132986691341978e-01 2.906911641686703018e-01
9.170951718543516318e-01 2.907017310137922084e-01
9.224770450395690657e-01 2.890900314106245594e-01
9.278589182247864997e-01 2.861265611925792873e-01
9.332407914100039337e-01 2.824919185510745279e-01
9.386226645952213676e-01 2.791101858834174609e-01
9.440045377804389126e-01 2.770483484703313848e-01
9.493864109656563466e-01 2.776352169771842959e-01
9.547682841508737805e-01 2.828319955260169549e-01
9.601501573360912145e-01 2.956707920050130056e-01
9.655320305213085375e-01 3.203290066988319085e-01
9.709139037065260824e-01 3.611632515649987329e-01
9.762957768917434054e-01 4.199183092235978521e-01
9.816776500769609504e-01 4.908371366953715453e-01
9.870595232621782733e-01 5.557729151366580522e-01
9.924413964473958183e-01 5.855601885615444591e-01
9.978232696326131412e-01 5.536762561245087699e-01
1.003205142817830575e+00 4.565345770187537178e-01
1.008587016003048120e+00 3.214096187928541237e-01
1.013968889188265443e+00 1.903599040875283699e-01
1.019350762373482988e+00 9.388610192039520408e-02
1.024732635558700311e+00 3.829268258036554878e-02
1.030114508743917856e+00 1.285427529290977117e-02
1.035496381929135179e+00 3.539668377241973925e-03


==> data/nfe_cfg.csv <==
Steps, FID, IS, Precision, Recall, Saturation, Contrast
8, 9.396554572282753, 310.3954772949219, 0.8215, 0.574, 0.4711664021015167, 0.2802269458770752
12, 9.03304407942153, 395.74224853515625, 0.8435, 0.528, 0.44239431619644165, 0.26295366883277893
16, 9.562257854253744, 399.9073486328125, 0.8463, 0.522, 0.4336135983467102, 0.2560391426086426
20, 9.59262235863713, 401.90533447265625, 0.8444, 0.54, 0.4294215738773346, 0.2533967196941376
24, 9.69354436510531, 403.4693298339844, 0.848, 0.515, 0.4336135983467102, 0.2560391426086426
28, 9.714794614179596, 403.55316162109375, 0.8486, 0.524, 0.4265417754650116, 0.25098004937171936
32, 9.775140343479904, 403.49859619140625, 0.8508, 0.515, 0.4260304570198059, 0.2504669427871704
36, 9.814779235485787, 403.2757263183594, 0.8493, 0.522, 0.42554599046707153, 0.2502411901950836
40, 9.790762222907233, 403.78411865234375, 0.8508, 0.525, 0.4254898726940155, 0.2500358819961548

==> data/nfe_ncg.csv <==
Steps, FID, IS, Precision, Recall, Saturation, Contrast
8, 8.50029480928464, 275.357177734375, 0.8123, 0.63, 0.4152160882949829, 0.25536206364631653
12, 5.885432278169731, 311.0782470703125, 0.8319, 0.652, 0.364779531955719, 0.23378875851631165
16, 5.76897393193201, 324.0328369140625, 0.8439, 0.65, 0.34586217999458313, 0.22499604523181915
20, 6.06473804316505, 303.3939208984375, 0.8428, 0.632, 0.339477002620697, 0.22287152707576752
24, 6.388514766587377, 335.10205078125, 0.8478, 0.617, 0.33382681012153625, 0.21937133371829987
28, 6.687950554660802, 348.65576171875, 0.8479, 0.599, 0.33036670088768005, 0.21743232011795044
32, 6.806942760323409, 352.5408935546875, 0.8521, 0.596, 0.32834550738334656, 0.21628805994987488
36, 6.924834712022346, 356.42681884765625, 0.852, 0.591, 0.3270040452480316, 0.21551798284053802
40, 6.962695868540777, 357.5498046875, 0.8533, 0.585, 0.32612454891204834, 0.2149662971496582
